The Dark Energy Survey Image Processing Pipeline

The Dark Energy Survey (DES) is a five-year optical imaging campaign with the goal of understanding the origin of cosmic acceleration. DES performs a 5000 square degree survey of the southern sky in five optical bands (g,r,i,z,Y) to a depth of ~24th magnitude. Contemporaneously, DES performs a deep, time-domain survey in four optical bands (g,r,i,z) over 27 square degrees. DES exposures are processed nightly with an evolving data reduction pipeline and evaluated for image quality to determine if they need to be retaken. Difference imaging and transient source detection are also performed in the time domain component nightly. On a bi-annual basis, DES exposures are reprocessed with a refined pipeline and coadded to maximize imaging depth. Here we describe the DES image processing pipeline in support of DES science, as a reference for users of archival DES data, and as a guide for future astronomical surveys.

==> data/DES-2017-0281_author_list.csv <==
Lastname,Firstname,Authorname,JoinedAsBuilder,Affiliation
Gruendl,Robert,R.~A.~Gruendl,False,"National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA"
Gruendl,Robert,R.~A.~Gruendl,False,"Department of Astronomy, University of Illinois at Urbana-Champaign, 1002 W. Green Street, Urbana, IL 61801, USA"
Morganson,Eric,E.~Morganson,False,"National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA"
Morganson,Eric,E.~Morganson,False,"Department of Astronomy, University of Illinois at Urbana-Champaign, 1002 W. Green Street, Urbana, IL 61801, USA"
Allam,Sahar,S.~Allam,False,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA"
Armstrong,Bob,R.~Armstrong,False,"Department of Astrophysical Sciences, Princeton University, Peyton Hall, Princeton, NJ 08544, USA"
Barkhouse,Wayne,W.~Barkhouse,False,"University of North Dakota, Department of Physics and Astrophysics, Witmer Hall, Grand Forks, ND 58202, USA"
Bechtol,Keith,K.~Bechtol,False,"LSST, 933 North Cherry Avenue, Tucson, AZ 85721, USA"
Benoit-Lévy,Aurélien,A.~Benoit-L{\'e}vy,False,"CNRS, UMR 7095, Institut d'Astrophysique de Paris, F-75014, Paris, France"
Benoit-Lévy,Aurélien,A.~Benoit-L{\'e}vy,False,"Department of Physics \& Astronomy, University College London, Gower Street, London, WC1E 6BT, UK"
Benoit-Lévy,Aurélien,A.~Benoit-L{\'e}vy,False,"Sorbonne Universit\'es, UPMC Univ Paris 06, UMR 7095, Institut d'Astrophysique de Paris, F-75014, Paris, France"
Bernstein,Gary,G.~M.~Bernstein,False,"Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA"
Bertin,Emmanuel,E.~Bertin,False,"CNRS, UMR 7095, Institut d'Astrophysique de Paris, F-75014, Paris, France"
Bertin,Emmanuel,E.~Bertin,False,"Sorbonne Universit\'es, UPMC Univ Paris 06, UMR 7095, Institut d'Astrophysique de Paris, F-75014, Paris, France"
Buckley-Geer,Elizabeth,E.~Buckley-Geer,False,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA"
Carrasco Kind,Matias,M.~Carrasco~Kind,False,"National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA"
Carrasco Kind,Matias,M.~Carrasco~Kind,False,"Department of Astronomy, University of Illinois at Urbana-Champaign, 1002 W. Green Street, Urbana, IL 61801, USA"
Chen,Yu-Ching,Y.-C.~Chen,False,"National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA"
Chen,Yu-Ching,Y.-C.~Chen,False,"Department of Astronomy, University of Illinois at Urbana-Champaign, 1002 W. Green Street, Urbana, IL 61801, USA"
Covarrubias,Riccardo,R.~Covarrubias,False,"National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA"
Daues,Greg,G.~Daues,False,"National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA"
Desai,Shantanu,S.~Desai,False,"Department of Physics, IIT Hyderabad, Kandi, Telangana 502285, India"
Diehl,H. Thomas,H.~T.~Diehl,False,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA"
Drlica-Wagner,Alex,A.~Drlica-Wagner,False,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA"
Friedel,Douglas,D.~N.~Friedel,False,"National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA"
Friedel,Douglas,D.~N.~Friedel,False,"Department of Astronomy, University of Illinois at Urbana-Champaign, 1002 W. Green Street, Urbana, IL 61801, USA"
Goldstein,Daniel,D.~A.~Goldstein,False,"Department of Astronomy, University of California, Berkeley,  501 Campbell Hall, Berkeley, CA 94720, USA"
Goldstein,Daniel,D.~A.~Goldstein,False,"Lawrence Berkeley National Laboratory, 1 Cyclotron Road, Berkeley, CA 94720, USA"
Gower,Michelle,M.~Gower,False,"National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA"
Gruen,Daniel,D.~Gruen,False,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA"
Gruen,Daniel,D.~Gruen,False,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA"
Johnson,Margaret,M.~W.~G.~Johnson,False,"National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA"
Johnson,Michael,M.~D.~Johnson,False,"National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA"
Kessler,Richard,R.~Kessler,False,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA"
Li,Ting,T.~S.~Li,False,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA"
Lin,Huan,H.~Lin,False,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA"
Marriner,John,J.~Marriner,False,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA"
Menanteau,Felipe,F.~Menanteau,False,"National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA"
Menanteau,Felipe,F.~Menanteau,False,"Department of Astronomy, University of Illinois at Urbana-Champaign, 1002 W. Green Street, Urbana, IL 61801, USA"
Mohr,Joe,J.~J.~Mohr,False,"Excellence Cluster Universe, Boltzmannstr.\ 2, 85748 Garching, Germany"
Mohr,Joe,J.~J.~Mohr,False,"Faculty of Physics, Ludwig-Maximilians-Universit\""at, Scheinerstr. 1, 81679 Munich, Germany"
Mohr,Joe,J.~J.~Mohr,False,"Max Planck Institute for Extraterrestrial Physics, Giessenbachstrasse, 85748 Garching, Germany"
Neilsen,Eric,E.~Neilsen,False,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA"
Ngeow, Chow-Choong,C.-C.~Ngeow,False,"Graduate Institute of Astronomy, National Central University, Jhongli 32001, Taiwan"
Paech,Kerstin,K.~Paech,False,"Excellence Cluster Universe, Boltzmannstr.\ 2, 85748 Garching, Germany"
Paech,Kerstin,K.~Paech,False,"Universit\""ats-Sternwarte, Fakult\""at f\""ur Physik, Ludwig-Maximilians Universit\""at M\""unchen, Scheinerstr. 1, 81679 M\""unchen, Germany"
Paz-Chinchon,Francisco,F.~Paz-Chinch\'on,False,"National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA"
Paz-Chinchon,Francisco,F.~Paz-Chinch\'on,False,"Department of Astronomy, University of Illinois at Urbana-Champaign, 1002 W. Green Street, Urbana, IL 61801, USA"
Petravick,Donald,D.~Petravick,False,"National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA"
Pond,Chris,C.~Pond,False,"National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA"
Rykoff,Eli,E.~S.~Rykoff,False,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA"
Rykoff,Eli,E.~S.~Rykoff,False,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA"
Sako,Masao,M.~Sako,False,"Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA"
Sevilla,Ignacio,I.~Sevilla-Noarbe,False,"Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Madrid, Spain"
Sheldon,Erin,E.~Sheldon,False,"Brookhaven National Laboratory, Bldg 510, Upton, NY 11973, USA"
Sobreira,Flavia,F.~Sobreira,False,"Instituto de F\'isica Gleb Wataghin, Universidade Estadual de Campinas, 13083-859, Campinas, SP, Brazil"
Sobreira,Flavia,F.~Sobreira,False,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil"
Tucker,Douglas,D.~L.~Tucker,False,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA"
Wester,William,W.~Wester,False,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA"
Yanny,Brian,B.~Yanny,False,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA"

==> data/authors.txt <==
% Author list file generated with: mkauthlist 1.2.3+7.g04b131e 
% mkauthlist -a data/order.csv -j arxiv data/DES-2017-0281_author_list.csv authors.txt 
E. Morganson, R. A. Gruendl, F. Menanteau, M. Carrasco Kind, Y.-C. Chen, G. Daues, A. Drlica-Wagner, D. N. Friedel, M. Gower, M. W. G. Johnson, M. D. Johnson, R. Kessler, F. Paz-Chinch\'on, D. Petravick, C. Pond, B. Yanny, S. Allam, R. Armstrong, W. Barkhouse, K. Bechtol, A. Benoit-L\'evy, G. M. Bernstein, E. Bertin, E. Buckley-Geer, R. Covarrubias, S. Desai, H. T. Diehl, D. A. Goldstein, D. Gruen, T. S. Li, H. Lin, J. Marriner, J. J. Mohr, E. Neilsen, C.-C. Ngeow, K. Paech, E. S. Rykoff, M. Sako, I. Sevilla-Noarbe, E. Sheldon, F. Sobreira, D. L. Tucker, W. Wester (DES Collaboration)

==> data/order.csv <==
Morganson
Gruendl
Menanteau
Carrasco Kind
Chen, Yu-Ching
Daues
Drlica-Wagner
Friedel
Gower
Johnson,Margaret
Johnson,Michael
Kessler
Paz-Chinchon
Petravick
Pond
Yanny

